Simple and Controllable Music Generation

We tackle the task of conditional music generation. We introduce MusicGen, a single Language Model (LM) that operates over several streams of compressed discrete music representation, i.e., tokens. Unlike prior work, MusicGen is comprised of a single-stage transformer LM together with efficient token interleaving patterns, which eliminates the need for cascading several models, e.g., hierarchically or upsampling. Following this approach, we demonstrate how MusicGen can generate high-quality samples, both mono and stereo, while being conditioned on textual description or melodic features, allowing better controls over the generated output. We conduct extensive empirical evaluation, considering both automatic and human studies, showing the proposed approach is superior to the evaluated baselines on a standard text-to-music benchmark. Through ablation studies, we shed light over the importance of each of the components comprising MusicGen. Music samples, code, and models are available at https://github.com/facebookresearch/audiocraft

==> figs/0accc250.tsv <==
epoch	tppl	vppl
20	48.916141510009766	63.27984619140625
21	48.54668426513672	62.832054138183594
22	48.277584075927734	62.41440200805664
23	47.93442153930664	62.04154968261719
24	47.69070053100586	61.68459701538086
25	47.42214584350586	61.35498046875
26	47.31501007080078	61.05219650268555
27	47.06174850463867	60.76255416870117
28	46.72372055053711	60.498680114746094
29	46.562068939208984	60.239051818847656
30	46.39333724975586	60.004940032958984
31	46.37382507324219	59.78260803222656
32	46.09176254272461	59.565635681152344
33	45.902000427246094	59.36747741699219
34	45.83648681640625	59.1755256652832
35	45.64374542236328	58.99055099487305
36	50	58.83399963378906
37	45.3447265625	58.656288146972656
38	45.30156326293945	58.497798919677734
39	45.08885192871094	58.343692779541016
40	45.06464385986328	58.194881439208984
41	44.88054656982422	58.060020446777344
42	44.8304443359375	57.92374801635742
43	44.76948547363281	57.79977035522461
44	44.6917839050293	57.67461395263672
45	44.47682189941406	57.556724548339844
46	44.46784973144531	57.44894790649414
47	44.39009094238281	57.33820724487305
48	44.282875061035156	57.22929763793945
49	44.277198791503906	57.12955093383789
50	44.2542610168457	57.038726806640625
51	44.13508605957031	56.94207763671875
52	43.96040344238281	56.8504638671875
53	43.99717330932617	56.765384674072266
54	43.81528091430664	56.677284240722656
55	43.83928298950195	56.59173583984375
56	43.753841400146484	56.50994110107422
57	43.750125885009766	56.433311462402344
58	43.632808685302734	56.35248947143555
59	43.64888381958008	56.28274917602539
60	43.49917221069336	56.213523864746094
61	43.51218795776367	56.136436462402344
62	43.40906524658203	56.06431198120117
63	43.36463928222656	55.99749755859375
64	43.32229232788086	55.92993927001953
65	43.26361083984375	55.8665657043457
66	43.23251724243164	55.79880905151367
67	43.16458511352539	55.739768981933594
68	43.10508728027344	55.67915725708008
69	43.02849578857422	55.61721420288086
70	42.96796417236328	55.55279541015625
71	42.94811248779297	55.500911712646484
72	42.92669677734375	55.44380187988281
73	42.891212463378906	55.390132904052734
74	42.807228088378906	55.33856201171875
75	42.870357513427734	55.27872848510742
76	42.790679931640625	55.22791290283203
77	42.73539733886719	55.174015045166016
78	42.68913269042969	55.24451446533203
79	42.65386962890625	55.13340759277344
80	42.62088394165039	55.07655715942383
81	42.59199905395508	55.01972961425781
82	42.57565689086914	54.96454620361328
83	42.5333251953125	54.91227722167969
84	42.464107513427734	54.86431884765625
85	42.45398712158203	54.815391540527344
86	42.447425842285156	54.77549362182617
87	42.4046630859375	54.722843170166016
88	42.36485290527344	54.682315826416016
89	42.32844543457031	54.639068603515625
90	42.26931381225586	54.59922790527344
91	42.29935073852539	54.56202697753906
92	42.33675765991211	54.519466400146484
93	42.21094512939453	54.48733901977539
94	42.17509841918945	54.45185852050781
95	42.09407043457031	54.41053009033203
96	42.09376525878906	54.373046875
97	42.05133056640625	54.33485412597656
98	41.9576530456543	54.3006591796875
99	42.08009338378906	54.26295852661133
100	42.00422668457031	54.233551025390625
101	41.90891647338867	54.202022552490234
102	41.97482681274414	54.16215896606445
103	41.91843032836914	54.134525299072266
104	41.85658645629883	54.09665298461914
105	41.793907165527344	54.06899642944336
106	41.82000732421875	54.0384521484375
107	41.75931167602539	54.00492858886719
108	41.72196578979492	53.974849700927734
109	41.72295379638672	53.939544677734375
110	41.80683898925781	53.90648651123047
111	41.66656494140625	53.87765884399414
112	41.60133743286133	53.84332275390625
113	41.75345230102539	53.816463470458984
114	41.669776916503906	53.78764724731445
115	41.636905670166016	53.7598762512207
116	41.6004753112793	53.73862075805664
117	41.52094268798828	53.71318817138672
118	41.52161407470703	53.685489654541016
119	41.48227310180664	53.66389465332031
120	41.421104431152344	53.63578796386719
121	41.508399963378906	53.60591506958008
122	41.430259704589844	53.582305908203125
123	41.408695220947266	53.55434799194336
124	41.39875411987305	53.52872848510742
125	41.427215576171875	53.50739288330078
126	41.45111846923828	53.4831657409668
127	41.291282653808594	53.461788177490234
128	41.42729949951172	53.43585205078125
129	41.32649230957031	53.40769577026367
130	41.28931427001953	53.39034652709961
131	41.21965789794922	53.367549896240234
132	41.35639953613281	53.34114074707031
133	41.29085159301758	53.31822967529297
134	41.173397064208984	53.29558181762695
135	41.25754928588867	53.27633285522461
136	41.20001220703125	53.25446319580078
137	41.10560607910156	53.23683547973633
138	41.16347885131836	53.214332580566406
139	41.170719146728516	53.186241149902344
140	41.18661117553711	53.16944885253906
141	41.05537033081055	53.148529052734375
142	41.05939865112305	53.128868103027344
143	41.0089225769043	53.10673522949219
144	41.018558502197266	53.08123016357422
145	40.971248626708984	53.06253433227539
146	40.952362060546875	53.047298431396484
147	40.933895111083984	53.022891998291016
148	40.98452377319336	53.001953125
149	41.01039505004883	52.9797248840332
150	40.821678161621094	52.96198272705078
151	40.862701416015625	52.94380187988281
152	40.88508987426758	52.9246826171875
153	40.91575622558594	52.90678787231445
154	40.95442199707031	52.8851203918457
155	40.72373580932617	52.86815643310547
156	40.88261795043945	52.84897232055664
157	40.84111022949219	52.83055114746094
158	40.6862678527832	52.81251907348633
159	40.89208221435547	52.79079055786133
160	40.68134307861328	52.773826599121094
161	40.7130241394043	52.7530632019043
162	40.745506286621094	52.733158111572266
163	40.752559661865234	52.71935272216797
164	40.649600982666016	52.701717376708984
165	40.77901840209961	52.681983947753906
166	40.68790054321289	52.66827392578125
167	40.68584442138672	52.651466369628906
168	40.66139602661133	52.631446838378906
169	40.620052337646484	52.612945556640625
170	40.6318359375	52.59757995605469
171	40.60212707519531	52.58289337158203
172	40.64002990722656	52.56309509277344
173	40.58444595336914	52.54746627807617
174	40.506019592285156	52.523983001708984
175	40.53150939941406	52.51308059692383
176	40.57818603515625	52.49848937988281
177	40.514896392822266	52.481807708740234
178	40.49514389038086	52.46539306640625
179	40.45325469970703	52.44868850708008
180	40.450565338134766	52.431251525878906
181	40.431182861328125	52.41633987426758
182	40.48759460449219	52.396522521972656
183	40.39401626586914	52.38266372680664
184	40.37525939941406	52.36589431762695
185	40.39474868774414	52.34965515136719
186	40.4620475769043	52.33366394042969
187	40.3460807800293	52.31795120239258
188	40.290218353271484	52.30209732055664
189	40.28633499145508	52.287166595458984
190	40.343265533447266	52.27106475830078
191	40.35435104370117	52.2575569152832
192	40.24551773071289	52.24008560180664
193	40.336204528808594	52.22266387939453
194	40.24715805053711	52.21025085449219
195	40.27550506591797	52.19742965698242
196	40.19575119018555	52.182594299316406
197	40.23555374145508	52.16476821899414
198	40.231605529785156	52.15476989746094
199	40.219844818115234	52.14110565185547
200	40.12785339355469	52.12669372558594
201	40.20441818237305	52.10935974121094
202	40.14190673828125	52.09483337402344
203	40.16700744628906	52.07952880859375
204	40.09309005737305	52.0633544921875
205	40.15091323852539	52.055110931396484
206	40.07447052001953	52.04347229003906
207	40.10702896118164	52.0269775390625
208	40.15330505371094	52.01417541503906
209	39.991477966308594	52.00127029418945
210	40.012882232666016	51.98787307739258
211	39.912193298339844	51.97148895263672
212	40.01116180419922	51.95844650268555
213	40.00017166137695	51.94713592529297
214	40.13917922973633	51.93346405029297
215	40.082176208496094	51.91799545288086
216	39.930477142333984	51.90882110595703
217	39.89223861694336	51.89426040649414
218	39.93922805786133	51.87693405151367
219	39.97897720336914	51.86626052856445
220	39.78950119018555	51.85491180419922
221	39.90571975708008	51.8411750793457
222	39.87925338745117	51.826229095458984
223	39.85232162475586	51.81262969970703
224	39.84921646118164	51.80103302001953
225	39.84030532836914	51.792266845703125
226	39.80323791503906	51.77984619140625
227	39.840240478515625	51.764408111572266
228	39.84983444213867	51.75027084350586
229	39.73932647705078	51.737892150878906
230	39.750308990478516	51.72653579711914
231	39.767154693603516	51.71705627441406
232	39.69840621948242	51.706398010253906
233	39.730045318603516	51.689640045166016
234	39.763607025146484	51.6746711730957
235	39.71280288696289	51.66514205932617
236	39.628360748291016	51.65226745605469
237	39.678688049316406	51.641639709472656
238	39.6310920715332	51.63331985473633
239	39.63106918334961	51.617034912109375
240	39.62802505493164	51.60698318481445
241	39.608646392822266	51.596336364746094
242	39.67464065551758	51.5822639465332
243	39.60189437866211	51.567195892333984
244	39.63710021972656	51.55638122558594
245	39.476783752441406	51.54643630981445
246	39.544437408447266	51.538002014160156
247	39.523162841796875	51.52539825439453
248	39.556602478027344	51.51692199707031
249	39.50067138671875	51.499874114990234
250	39.57585144042969	51.48538589477539
251	39.47184371948242	51.478275299072266
252	39.46403503417969	51.46071243286133
253	39.47908020019531	51.44974136352539
254	39.578392028808594	51.438045501708984
255	39.413570404052734	51.4338264465332
256	39.432437896728516	51.421451568603516
257	39.472930908203125	51.40763854980469
258	39.406898498535156	51.39392852783203
259	39.37202453613281	51.38419723510742
260	39.424434661865234	51.37907791137695
261	39.31959915161133	51.3651237487793
262	39.31581115722656	51.35374450683594
263	39.33195495605469	51.339900970458984
264	39.26727294921875	51.32881164550781
265	39.31468200683594	51.31835174560547
266	39.40155792236328	51.303653717041016
267	39.34414291381836	51.290470123291016
268	39.28464889526367	51.27904510498047
269	39.317630767822266	51.27106475830078
270	39.3383903503418	51.259212493896484
271	39.29865646362305	51.25212860107422
272	39.267765045166016	51.24113464355469
273	39.1771125793457	51.22816848754883
274	39.24916458129883	51.22050857543945
275	39.21286392211914	51.20880889892578
276	39.12258529663086	51.19724655151367
277	39.1850471496582	51.188079833984375
278	39.14804458618164	51.175254821777344
279	39.174774169921875	51.16577911376953
280	39.14631652832031	51.153907775878906
281	39.10832214355469	51.144771575927734
282	39.137813568115234	51.13356399536133
283	39.038082122802734	51.12473678588867
284	39.152523040771484	51.11771774291992
285	38.9918327331543	51.1053466796875
286	39.048439025878906	51.09603500366211
287	39.0366096496582	51.08308792114258
288	38.93948745727539	51.071353912353516
289	38.91090774536133	51.063385009765625
290	38.951812744140625	51.05131912231445
291	39.01787567138672	51.042083740234375
292	38.9652099609375	51.03279495239258
293	38.911476135253906	51.02107620239258
294	38.89879608154297	51.01287078857422
295	39.03034210205078	50.99866485595703
296	38.93436050415039	50.99285125732422
297	38.91914749145508	50.97874450683594
298	39.01194763183594	50.967811584472656
299	38.830936431884766	50.96490478515625
300	38.97698211669922	50.95117950439453
301	38.94004440307617	50.93875503540039
302	38.86052322387695	50.92676544189453
303	38.8882942199707	50.91862487792969
304	38.88347625732422	50.905765533447266
305	38.81492233276367	50.90217208862305
306	38.779056549072266	50.89106750488281
307	38.78567886352539	50.87903594970703
308	38.84128952026367	50.870601654052734
309	38.82940673828125	50.85602569580078
310	38.83299255371094	50.84895324707031
311	38.64020538330078	50.83848190307617
312	38.81758117675781	50.829532623291016
313	38.72809982299805	50.817893981933594
314	38.70869064331055	50.81065368652344
315	38.73855972290039	50.79899215698242
316	38.57527160644531	50.78966522216797
317	38.624473571777344	50.78220748901367
318	38.78251647949219	50.766300201416016
319	38.67362976074219	50.761077880859375
320	38.53829574584961	50.75172805786133
321	38.50511169433594	50.74486541748047
322	38.49703598022461	50.73258972167969
323	38.51183319091797	50.723045349121094
324	38.552154541015625	50.71401596069336
325	38.49281311035156	50.707008361816406
326	38.563053131103516	50.69623947143555
327	38.55284881591797	50.69002151489258
328	38.498085021972656	50.67999267578125
329	38.543704986572266	50.66690444946289
330	38.614559173583984	50.65916442871094
331	38.46090316772461	50.65092849731445
332	38.40468978881836	50.64197540283203
333	38.470272064208984	50.63581085205078
334	38.47157669067383	50.62478256225586
335	38.467044830322266	50.614498138427734
336	38.48637008666992	50.60593032836914
337	38.3383674621582	50.59669494628906
338	38.379512786865234	50.58770751953125
339	38.41845703125	50.576412200927734
340	38.3419303894043	50.569923400878906
341	38.38850784301758	50.56081771850586
342	38.40068435668945	50.55348587036133
343	38.32242965698242	50.54325866699219
344	38.348575592041016	50.53084182739258
345	38.31256866455078	50.51924133300781
346	38.264305114746094	50.51008987426758
347	38.29443359375	50.504249572753906
348	38.18984603881836	50.493778228759766
349	38.19131088256836	50.4854850769043
350	38.25418472290039	50.47932815551758
351	38.286033630371094	50.470848083496094
352	38.20542526245117	50.461029052734375
353	38.22553634643555	50.45103073120117
354	38.11505126953125	50.44588088989258
355	38.22821807861328	50.43837356567383
356	38.22237777709961	50.42635726928711
357	38.09054946899414	50.41926193237305
358	38.16278076171875	50.410308837890625
359	38.10259246826172	50.40351486206055
360	38.119956970214844	50.3980827331543
361	38.15202331542969	50.38935852050781
362	38.129154205322266	50.37672805786133
363	38.11619567871094	50.3708381652832
364	38.064823150634766	50.360267639160156
365	38.06446838378906	50.353607177734375
366	38.04579162597656	50.34402847290039
367	38.05113983154297	50.33769989013672
368	38.01078796386719	50.32853317260742
369	37.99961853027344	50.32101821899414
370	38.08755874633789	50.31187057495117
371	37.95934295654297	50.30121994018555
372	37.95132827758789	50.293663024902344
373	37.88575744628906	50.28628158569336
374	37.91996383666992	50.2802734375
375	38.029415130615234	50.274131774902344
376	37.943077087402344	50.26692199707031
377	37.81129837036133	50.259132385253906
378	37.90214920043945	50.251319885253906
379	37.820823669433594	50.246925354003906
380	37.86939239501953	50.23497009277344
381	37.86611557006836	50.226951599121094
382	37.7967414855957	50.218990325927734
383	37.84720993041992	50.21321487426758
384	37.90925216674805	50.20339584350586
385	37.755699157714844	50.19561004638672
386	37.78763961791992	50.18817138671875
387	37.80219268798828	50.179405212402344
388	37.77143096923828	50.17375183105469
389	37.79343032836914	50.16529846191406
390	37.744632720947266	50.15888595581055
391	37.7359504699707	50.15060806274414
392	37.6736946105957	50.14305877685547
393	37.678070068359375	50.13970947265625
394	37.664405822753906	50.13249206542969
395	37.691986083984375	50.12726593017578
396	37.61146545410156	50.1207389831543
397	37.672550201416016	50.11084747314453
398	37.70351791381836	50.1048698425293
399	37.67091369628906	50.09874725341797
400	37.61237716674805	50.08769989013672
401	37.60735321044922	50.08104705810547
402	37.6515998840332	50.07625198364258
403	37.60116195678711	50.071815490722656
404	37.58341979980469	50.06702423095703
405	37.563262939453125	50.05807876586914
406	37.59876251220703	50.05107879638672
407	37.523040771484375	50.04912567138672
408	37.552223205566406	50.04168701171875
409	37.493595123291016	50.033897399902344
410	37.48950958251953	50.0274543762207
411	37.454620361328125	50.02193832397461
412	37.50143814086914	50.016666412353516
413	37.386077880859375	50.009132385253906
414	37.460540771484375	50.00421142578125
415	37.505836486816406	49.99980545043945
416	37.43742370605469	49.991947174072266
417	37.46844482421875	49.98606491088867
418	37.338436126708984	49.981014251708984
419	37.45328140258789	49.97335433959961
420	37.48118209838867	49.96846008300781
421	37.4722900390625	49.96364212036133
422	37.3918342590332	49.95580291748047
423	37.38932800292969	49.952579498291016
424	37.30556869506836	49.948150634765625
425	37.43811798095703	49.940452575683594
426	37.33332061767578	49.934207916259766
427	37.202919006347656	49.930179595947266
428	37.22136688232422	49.926246643066406
429	37.32000732421875	49.919158935546875
430	37.34902572631836	49.91506576538086
431	37.3332405090332	49.90792465209961
432	37.289833068847656	49.90381622314453
433	37.33775329589844	49.89848327636719
434	37.268524169921875	49.89726638793945
435	37.24605941772461	49.88958740234375
436	37.16960144042969	49.88642883300781
437	37.25146484375	49.88005828857422
438	37.20760726928711	49.875728607177734
439	37.29802703857422	49.871734619140625
440	37.20994567871094	49.8675651550293
441	37.21370315551758	49.86387634277344
442	37.11589431762695	49.857933044433594
443	37.14841842651367	49.85506820678711
444	37.19475173950195	49.849815368652344
445	37.19561004638672	49.8450813293457
446	37.130374908447266	49.84132766723633
447	37.113277435302734	49.83952713012695
448	37.10105514526367	49.835262298583984
449	37.09211349487305	49.83115768432617
450	37.06601333618164	49.82844924926758
451	37.13193130493164	49.82276916503906
452	37.07864761352539	49.82215881347656
453	37.06344985961914	49.8171501159668
454	37.063777923583984	49.814266204833984
455	37.09907150268555	49.81031799316406
456	37.04020309448242	49.80512619018555
457	36.98466873168945	49.80306625366211
458	37.09568405151367	49.80027770996094
459	36.99017333984375	49.79832458496094
460	36.999176025390625	49.794715881347656
461	37.060386657714844	49.792274475097656
462	37.06106185913086	49.78993225097656
463	36.955848693847656	49.786956787109375
464	37.05537796020508	49.78600311279297
465	37.0180778503418	49.78308868408203
466	36.93683624267578	49.78084182739258
467	36.978965759277344	49.77800369262695
468	37.02641677856445	49.77498245239258
469	37.024837493896484	49.77176284790039
470	37.009483337402344	49.769142150878906
471	36.99537658691406	49.76768112182617
472	36.97506332397461	49.76428985595703
473	36.9586067199707	49.76182556152344
474	36.94062805175781	49.76005935668945
475	36.93297576904297	49.75792694091797
476	36.91643142700195	49.75714111328125
477	36.94541931152344	49.755245208740234
478	36.896095275878906	49.75413513183594
479	36.878292083740234	49.75244903564453
480	36.90557861328125	49.75178146362305
481	36.89025115966797	49.74921417236328
482	37.01422119140625	49.74818801879883
483	36.80870056152344	49.746822357177734
484	36.93605422973633	49.74663162231445
485	36.98585891723633	49.74464416503906
486	36.842220306396484	49.74367141723633
487	36.9432487487793	49.742164611816406
488	36.983375549316406	49.74104309082031
489	36.96023941040039	49.74004364013672
490	36.90574645996094	49.73943328857422
491	36.939815521240234	49.73841094970703
492	36.92009353637695	49.73830795288086
493	36.85318374633789	49.738128662109375
494	36.93624496459961	49.73764419555664
495	36.99253463745117	49.736717224121094
496	36.8614616394043	49.736671447753906
497	36.977352142333984	49.736351013183594
498	36.9296875	49.73617935180664
499	36.99625015258789	49.73615646362305


==> figs/0ae1a06f.tsv <==
epoch	tppl	vppl
20	50	65.69107055664062
21	50	64.84925079345703
22	50	64.09191131591797
23	49.68280029296875	63.39977264404297
24	49.287471771240234	62.75072479248047
25	48.754364013671875	62.15928268432617
26	48.30972671508789	61.615142822265625
27	47.93375778198242	61.11036682128906
28	47.52039337158203	60.643043518066406
29	47.11672592163086	60.20136642456055
30	46.788246154785156	59.78665542602539
31	46.582435607910156	59.392024993896484
32	46.21406555175781	59.02649688720703
33	45.932106018066406	58.6673698425293
34	45.78136444091797	58.346641540527344
35	45.39153289794922	58.02715301513672
36	45.1950569152832	57.71723556518555
37	44.98986053466797	57.43244552612305
38	44.818077087402344	57.1667594909668
39	44.55931091308594	56.91053009033203
40	44.290042877197266	56.65692901611328
41	44.23894500732422	56.414390563964844
42	43.864131927490234	56.18942642211914
43	43.81138229370117	55.97545623779297
44	43.61592102050781	55.771549224853516
45	43.46562194824219	55.56013870239258
46	43.24076843261719	55.35920715332031
47	42.99760818481445	55.17851638793945
48	43.037391662597656	54.997013092041016
49	42.89253234863281	54.8170166015625
50	42.77619552612305	54.657684326171875
51	42.57600784301758	54.4976806640625
52	42.472564697265625	54.3433952331543
53	42.36170196533203	54.179744720458984
54	42.2698860168457	54.0394287109375
55	42.0452995300293	53.894134521484375
56	41.96883773803711	53.74774169921875
57	41.89447784423828	53.61209487915039
58	41.78004837036133	53.48051452636719
59	41.62415313720703	53.362823486328125
60	50	53.24436950683594
61	41.451786041259766	53.11539840698242
62	41.35310363769531	52.995784759521484
63	41.29195785522461	52.894805908203125
64	41.097190856933594	52.772403717041016
65	41.10120391845703	52.666786193847656
66	41.00956344604492	52.561702728271484
67	40.96241760253906	52.46753692626953
68	40.94514846801758	52.358985900878906
69	40.760311126708984	52.26456069946289
70	40.69187545776367	52.17510223388672
71	40.69755554199219	52.079002380371094
72	40.47943115234375	51.99710464477539
73	40.51874542236328	51.904212951660156
74	40.398372650146484	51.81534194946289
75	40.31418991088867	51.7271728515625
76	40.32611083984375	51.65229415893555
77	40.559234619140625	51.57571792602539
78	40.2498779296875	51.49679946899414
79	40.13409423828125	51.41162872314453
80	40.11185836791992	51.33684539794922
81	40.00457000732422	51.27109146118164
82	39.96172332763672	51.19416427612305
83	39.95976638793945	51.12209701538086
84	39.807071685791016	51.05173110961914
85	39.683956146240234	50.990257263183594
86	39.65862274169922	50.918399810791016
87	39.661949157714844	50.852115631103516
88	39.688751220703125	50.788909912109375
89	39.52642059326172	50.72817611694336
90	39.55784225463867	50.66701889038086
91	39.374210357666016	50.60813522338867
92	39.37663269042969	50.549320220947266
93	39.399749755859375	50.484378814697266
94	39.30308532714844	50.43043899536133
95	39.265220642089844	50.37495422363281
96	39.25658416748047	50.31648635864258
97	39.164695739746094	50.25852584838867
98	39.090187072753906	50.2055549621582
99	39.125858306884766	50.16033935546875
100	39.06245040893555	50.106178283691406
101	38.95661544799805	50.04905319213867
102	38.90802764892578	49.996158599853516
103	38.90361022949219	49.946022033691406
104	38.911224365234375	49.90892791748047
105	38.83120346069336	49.856300354003906
106	38.78464126586914	49.81082534790039
107	38.658451080322266	49.76203155517578
108	38.74522018432617	49.715980529785156
109	38.66914749145508	49.66498947143555
110	38.62797164916992	49.619232177734375
111	38.67605972290039	49.58352279663086
112	38.6071891784668	49.533321380615234
113	38.50611114501953	49.49221420288086
114	38.508453369140625	49.44830322265625
115	38.41011047363281	49.40641784667969
116	38.406822204589844	49.36317825317383
117	38.33638381958008	49.32563400268555
118	38.293724060058594	49.27997970581055
119	38.284141540527344	49.240447998046875
120	38.23899459838867	49.20142364501953
121	38.28953170776367	49.16169357299805
122	38.16991424560547	49.125064849853516
123	38.21442413330078	49.09379196166992
124	38.12497329711914	49.05142593383789
125	38.215545654296875	49.01805877685547
126	38.02417755126953	48.978084564208984
127	38.04529571533203	48.94689178466797
128	37.99911117553711	48.917076110839844
129	38.03295135498047	48.87527084350586
130	38.012088775634766	48.83754348754883
131	37.965850830078125	48.808170318603516
132	37.88031768798828	48.773319244384766
133	37.81258773803711	48.740943908691406
134	37.829551696777344	48.70732879638672
135	37.83347702026367	48.674598693847656
136	37.84580993652344	48.648746490478516
137	37.819610595703125	48.613487243652344
138	37.71094512939453	48.5808219909668
139	37.67755126953125	48.5508918762207
140	37.66363525390625	48.521270751953125
141	37.64548110961914	48.48841094970703
142	37.613101959228516	48.46186447143555
143	37.55726623535156	48.43281936645508
144	37.602882385253906	48.40095520019531
145	37.522789001464844	48.376731872558594
146	37.503318786621094	48.343650817871094
147	37.51902389526367	48.3165283203125
148	37.51224899291992	48.2928466796875
149	37.45737838745117	48.2637825012207
150	37.527549743652344	48.23346710205078
151	37.42989730834961	48.206764221191406
152	37.36259078979492	48.17872619628906
153	37.30607986450195	48.15850830078125
154	37.38339614868164	48.12626647949219
155	37.339088439941406	48.10306167602539
156	37.22279357910156	48.07670593261719
157	37.235992431640625	48.053977966308594
158	37.30535888671875	48.02948760986328
159	37.260868072509766	48.00405502319336
160	37.182518005371094	47.98060989379883
161	37.24379348754883	47.95493698120117
162	37.07582092285156	47.93057632446289
163	37.08488845825195	47.907649993896484
164	37.16263961791992	47.8870964050293
165	37.12571716308594	47.86460494995117
166	37.148658752441406	47.84036636352539
167	37.04654312133789	47.814659118652344
168	37.095340728759766	47.7923469543457
169	37.09492492675781	47.768367767333984
170	37.0099983215332	47.74776077270508
171	36.97152328491211	47.728599548339844
172	36.9981803894043	47.7091064453125
173	36.894222259521484	47.68427658081055
174	36.88923645019531	47.65776443481445
175	36.97344970703125	47.635215759277344
176	36.79716491699219	47.61538314819336
177	36.84651184082031	47.5972900390625
178	36.86835861206055	47.57252883911133
179	36.82438278198242	47.552642822265625
180	36.76008224487305	47.535614013671875
181	36.81142807006836	47.513851165771484
182	36.711246490478516	47.49467468261719
183	36.69062423706055	47.470787048339844
184	36.78667068481445	47.457740783691406
185	36.69535827636719	47.43620681762695
186	36.73262023925781	47.414459228515625
187	36.7665901184082	47.395751953125
188	36.571102142333984	47.379032135009766
189	36.67658996582031	47.35674285888672
190	36.59545135498047	47.34248733520508
191	36.68321228027344	47.324398040771484
192	36.51784896850586	47.30463790893555
193	36.55866622924805	47.287044525146484
194	36.51828384399414	47.264217376708984
195	36.50175857543945	47.24911117553711
196	36.54670333862305	47.22676467895508
197	36.523868560791016	47.210086822509766
198	36.512149810791016	47.19084548950195
199	36.46296691894531	47.17237854003906
200	36.452781677246094	47.156463623046875
201	36.576438903808594	47.143558502197266
202	36.38031005859375	47.12862014770508
203	36.50839614868164	47.1086311340332
204	36.3725700378418	47.09233093261719
205	36.43315505981445	47.07278060913086
206	36.379764556884766	47.057472229003906
207	36.36757278442383	47.04045486450195
208	36.288291931152344	47.02397537231445
209	36.32353973388672	47.00590896606445
210	36.3502197265625	46.99427032470703
211	36.305328369140625	46.97585678100586
212	36.267208099365234	46.95809555053711
213	36.317569732666016	46.9415168762207
214	36.28781509399414	46.92805099487305
215	36.28541564941406	46.91231918334961
216	36.24142837524414	46.894775390625
217	36.2613639831543	46.87944030761719
218	36.22438430786133	46.8648681640625
219	36.12633514404297	46.84857177734375
220	36.12409591674805	46.836181640625
221	36.13295364379883	46.818355560302734
222	36.06525421142578	46.80327224731445
223	36.129878997802734	46.7907829284668
224	36.040802001953125	46.77742385864258
225	36.0352897644043	46.7613525390625
226	36.10271072387695	46.74416732788086
227	36.12397766113281	46.7291259765625
228	36.134273529052734	46.71914291381836
229	36.02968978881836	46.70657730102539
230	35.90053176879883	46.69523620605469
231	35.995059967041016	46.67768859863281
232	36.00984191894531	46.665870666503906
233	35.915809631347656	46.65165328979492
234	35.90284729003906	46.63475036621094
235	35.94100570678711	46.62425994873047
236	35.91543197631836	46.61026382446289
237	35.90533447265625	46.594539642333984
238	35.888790130615234	46.58184051513672
239	35.8950309753418	46.56696701049805
240	35.9838752746582	46.553653717041016
241	35.824493408203125	46.53980255126953
242	35.79331588745117	46.5258903503418
243	35.80387496948242	46.51728057861328
244	35.8383903503418	46.5063362121582
245	35.77095031738281	46.492698669433594
246	35.849395751953125	46.477386474609375
247	35.722572326660156	46.466278076171875
248	35.66386413574219	46.45305633544922
249	35.71027374267578	46.44241714477539
250	35.72608947753906	46.427791595458984
251	35.71039962768555	46.41680908203125
252	35.71421432495117	46.40207290649414
253	35.730525970458984	46.3871955871582
254	35.65848922729492	46.373985290527344
255	35.70840072631836	46.36699295043945
256	35.61378479003906	46.35372543334961
257	35.7557487487793	46.34410095214844
258	35.60116195678711	46.333396911621094
259	35.618282318115234	46.320247650146484
260	35.61750793457031	46.30873489379883
261	35.569915771484375	46.29584884643555
262	35.52374267578125	46.28605270385742
263	35.5500602722168	46.27195739746094
264	35.59833526611328	46.26091003417969
265	35.4957275390625	46.248443603515625
266	35.489280700683594	46.237674713134766
267	35.54225158691406	46.226139068603516
268	35.547367095947266	46.21649169921875
269	35.54434585571289	46.20219421386719
270	35.58902359008789	46.19432067871094
271	35.458736419677734	46.181819915771484
272	35.487430572509766	46.17082977294922
273	35.45256805419922	46.16065979003906
274	35.44541931152344	46.14785385131836
275	35.33713912963867	46.13790512084961
276	35.456790924072266	46.12630081176758
277	35.399818420410156	46.115692138671875
278	35.42246627807617	46.106266021728516
279	35.423072814941406	46.093841552734375
280	35.354469299316406	46.08576965332031
281	35.28083038330078	46.07527542114258
282	35.27664566040039	46.06591033935547
283	35.243648529052734	46.058082580566406
284	35.292381286621094	46.04595947265625
285	35.32119369506836	46.036991119384766
286	35.29508590698242	46.029422760009766
287	35.21138381958008	46.015159606933594
288	35.277549743652344	46.006954193115234
289	35.19593811035156	45.99607467651367
290	35.25076675415039	45.987430572509766
291	35.274070739746094	45.9761962890625
292	35.22230529785156	45.96656799316406
293	35.149112701416016	45.95814514160156
294	35.13312530517578	45.94842529296875
295	35.1954345703125	45.93778991699219
296	35.148799896240234	45.930015563964844
297	35.208045959472656	45.918033599853516
298	35.149757385253906	45.91114807128906
299	35.20891189575195	45.9019660949707
300	35.13679122924805	45.8917121887207
301	35.0774040222168	45.88632583618164
302	35.05711364746094	45.87470626831055
303	35.16378402709961	45.86613464355469
304	35.062225341796875	45.85682678222656
305	35.0752067565918	45.84397506713867
306	35.05301284790039	45.83509826660156
307	35.11920928955078	45.82897186279297
308	35.10667037963867	45.82172393798828
309	35.003971099853516	45.81393051147461
310	34.997711181640625	45.805137634277344
311	35.019466400146484	45.79625701904297
312	34.969032287597656	45.788612365722656
313	34.98826599121094	45.78091812133789
314	34.95357894897461	45.77070999145508
315	34.97489929199219	45.764225006103516
316	34.89839553833008	45.75483322143555
317	34.87718200683594	45.74424743652344
318	34.93403244018555	45.733619689941406
319	34.85000228881836	45.72592544555664
320	34.96426773071289	45.72095489501953
321	34.829654693603516	45.711910247802734
322	34.892189025878906	45.70432662963867
323	34.90510559082031	45.69696044921875
324	34.83039855957031	45.68873977661133
325	34.843528747558594	45.67931365966797
326	34.83478927612305	45.673343658447266
327	34.777496337890625	45.663936614990234
328	34.86848449707031	45.65665054321289
329	34.85307312011719	45.64790344238281
330	34.771034240722656	45.64363479614258
331	34.85469436645508	45.63447570800781
332	34.7996711730957	45.62989807128906
333	34.719276428222656	45.621986389160156
334	34.79417037963867	45.61506652832031
335	34.7087516784668	45.6052360534668
336	34.73259353637695	45.59669494628906
337	34.741825103759766	45.5914421081543
338	34.641143798828125	45.58560562133789
339	34.67881393432617	45.578670501708984
340	34.672000885009766	45.570518493652344
341	34.642234802246094	45.5618896484375
342	34.68939971923828	45.55537796020508
343	34.7072868347168	45.54959487915039
344	34.62300109863281	45.5432014465332
345	34.548458099365234	45.53778839111328
346	34.63938522338867	45.52879333496094
347	34.59672927856445	45.522796630859375
348	34.726707458496094	45.515724182128906
349	34.54277801513672	45.5107421875
350	34.56800842285156	45.501556396484375
351	34.651119232177734	45.495540618896484
352	34.57560729980469	45.48769760131836
353	34.525856018066406	45.48158264160156
354	34.46806335449219	45.47487258911133
355	34.563045501708984	45.467830657958984
356	34.60160827636719	45.459537506103516
357	34.479862213134766	45.455196380615234
358	34.52288818359375	45.4490966796875
359	34.539268493652344	45.4417610168457
360	34.516380310058594	45.4345703125
361	34.462799072265625	45.42842483520508
362	34.463050842285156	45.424598693847656
363	34.44078826904297	45.420291900634766
364	34.395912170410156	45.41362762451172
365	34.450714111328125	45.407615661621094
366	34.42561721801758	45.40355682373047
367	34.42079162597656	45.39569854736328
368	34.34214782714844	45.39024353027344
369	34.45275115966797	45.384742736816406
370	34.42463684082031	45.379634857177734
371	34.520748138427734	45.37005615234375
372	34.446353912353516	45.36503219604492
373	34.33127975463867	45.36231994628906
374	34.32899856567383	45.35637664794922
375	34.42682647705078	45.34944152832031
376	34.31313705444336	45.34605026245117
377	34.34588623046875	45.33934020996094
378	34.41015625	45.33552932739258
379	34.28611373901367	45.33085250854492
380	34.33641052246094	45.32380676269531
381	34.2412109375	45.321815490722656
382	34.2317008972168	45.315643310546875
383	34.27199172973633	45.31196212768555
384	34.24970245361328	45.30665588378906
385	34.26214599609375	45.299617767333984
386	34.26448440551758	45.29296112060547
387	34.29485321044922	45.287750244140625
388	34.22181701660156	45.28480529785156
389	34.17897415161133	45.27950668334961
390	34.203128814697266	45.27593231201172
391	34.20747756958008	45.27278518676758
392	34.22386169433594	45.266544342041016
393	34.20193099975586	45.25858688354492
394	34.26497268676758	45.25417709350586
395	34.158756256103516	45.250125885009766
396	34.15579605102539	45.246429443359375
397	34.19306182861328	45.24235534667969
398	34.1909065246582	45.237552642822266
399	34.178714752197266	45.23454284667969
400	34.128761291503906	45.23020553588867
401	34.114646911621094	45.226470947265625
402	34.09413146972656	45.22105026245117
403	34.17399597167969	45.21903991699219
404	34.09444808959961	45.21323776245117
405	34.049705505371094	45.21067428588867
406	34.09651184082031	45.206520080566406
407	34.13874053955078	45.20151901245117
408	34.11245346069336	45.1981201171875
409	34.104393005371094	45.194923400878906
410	34.11675262451172	45.19154739379883
411	34.052127838134766	45.18951416015625
412	33.99667739868164	45.184879302978516
413	34.05847930908203	45.18208312988281
414	34.084354400634766	45.17644119262695
415	34.054893493652344	45.172367095947266
416	34.03378677368164	45.16791915893555
417	34.03002166748047	45.165809631347656
418	33.99551773071289	45.162132263183594
419	33.89415740966797	45.15839385986328
420	34.00347137451172	45.15694046020508
421	33.868431091308594	45.15311050415039
422	33.970481872558594	45.14989471435547
423	33.949398040771484	45.14696502685547
424	34.015159606933594	45.14391326904297
425	33.94350051879883	45.142303466796875
426	33.99501037597656	45.139549255371094
427	33.88779067993164	45.136131286621094
428	33.89095687866211	45.13162612915039
429	33.93940734863281	45.12903594970703
430	33.94792175292969	45.12715530395508
431	33.8944091796875	45.12247085571289
432	33.86503219604492	45.12095260620117
433	33.9005012512207	45.11776351928711
434	33.92224884033203	45.11479187011719
435	33.847530364990234	45.114749908447266
436	33.943756103515625	45.11233901977539
437	33.87571716308594	45.10858154296875
438	33.872047424316406	45.1073112487793
439	33.87063217163086	45.10435485839844
440	33.886653900146484	45.10028076171875
441	33.8762321472168	45.097618103027344
442	33.84412384033203	45.095821380615234
443	33.83308410644531	45.09293746948242
444	33.921512603759766	45.09098815917969
445	33.87097930908203	45.08955764770508
446	33.86967849731445	45.08670425415039
447	33.808990478515625	45.084171295166016
448	33.83340072631836	45.083152770996094
449	33.91374588012695	45.080955505371094
450	33.83395004272461	45.07827377319336
451	33.815528869628906	45.07664489746094
452	33.82842254638672	45.07344436645508
453	33.84978103637695	45.07244873046875
454	33.75717544555664	45.07094192504883
455	33.85633087158203	45.07032012939453
456	33.830440521240234	45.06783676147461
457	33.764060974121094	45.06525802612305
458	33.819217681884766	45.0642204284668
459	33.720272064208984	45.061607360839844
460	33.852203369140625	45.06014633178711
461	33.7884635925293	45.05929946899414
462	33.8476676940918	45.05834197998047
463	33.908626556396484	45.05691909790039
464	33.81908416748047	45.05591583251953
465	33.79731750488281	45.05373764038086
466	33.87702941894531	45.05259704589844
467	33.79794692993164	45.051536560058594
468	33.80911636352539	45.050537109375
469	33.86064910888672	45.05020523071289
470	33.75434112548828	45.04798889160156
471	33.78310775756836	45.04739761352539
472	33.85478973388672	45.04612350463867
473	33.81069564819336	45.04536056518555
474	33.7582893371582	45.04316329956055
475	33.738243103027344	45.04253387451172
476	33.8341064453125	45.04107666015625
477	33.79960250854492	45.04163360595703
478	33.68882369995117	45.040618896484375
479	33.787471771240234	45.03916549682617
480	33.689937591552734	45.037933349609375
481	33.77027893066406	45.03684616088867
482	33.70726013183594	45.035621643066406
483	33.76337432861328	45.03611755371094
484	33.79780960083008	45.03500747680664
485	33.7621955871582	45.034000396728516
486	33.70638656616211	45.034183502197266
487	33.70363998413086	45.033390045166016
488	33.77753448486328	45.032894134521484
489	33.803932189941406	45.03235626220703
490	33.7960205078125	45.03193283081055
491	33.676368713378906	45.032020568847656
492	33.68305969238281	45.03142166137695
493	33.667884826660156	45.031131744384766
494	33.795352935791016	45.03099822998047
495	33.84666442871094	45.030853271484375
496	33.764930725097656	45.030460357666016
497	33.712276458740234	45.0307502746582
498	33.81401062011719	45.030517578125
499	33.7396125793457	45.03028869628906


==> figs/8b8fd412.tsv <==
epoch	tppl	vppl
20	50	67.09174346923828
21	50	66.52987670898438
22	50	66.0113296508789
23	50	65.53781127929688
24	50	65.09170532226562
25	49.808555603027344	64.68264770507812
26	49.63825607299805	64.30229187011719
27	49.337242126464844	63.951656341552734
28	48.936763763427734	63.62421417236328
29	48.742427825927734	63.316001892089844
30	48.52719497680664	63.02885818481445
31	48.46792221069336	62.755088806152344
32	48.14963912963867	62.4937858581543
33	47.91287612915039	62.24931716918945
34	47.82497024536133	62.01719665527344
35	47.59278106689453	61.79228591918945
36	47.3852653503418	61.5775032043457
37	47.22640609741211	61.37665557861328
38	47.152976989746094	61.181976318359375
39	46.910972595214844	60.99348449707031
40	46.86832046508789	60.8180046081543
41	46.6533088684082	60.6524543762207
42	46.58562469482422	60.4871940612793
43	46.50041580200195	60.330989837646484
44	46.40260314941406	60.182071685791016
45	46.1672477722168	60.031307220458984
46	46.140953063964844	59.899940490722656
47	46.04255294799805	59.76939010620117
48	45.91891098022461	59.63642883300781
49	45.905250549316406	59.516258239746094
50	45.85433578491211	59.39824676513672
51	45.71647644042969	59.28443908691406
52	45.533790588378906	59.17599105834961
53	45.557823181152344	59.06977844238281
54	45.36061096191406	58.960594177246094
55	45.37808609008789	58.862342834472656
56	45.27806854248047	58.77108383178711
57	45.26725387573242	58.681007385253906
58	45.13763427734375	58.58576202392578
59	45.138729095458984	58.49909210205078
60	44.97920227050781	58.41724395751953
61	44.983890533447266	58.33353042602539
62	44.87209701538086	58.251976013183594
63	44.818634033203125	58.16810989379883
64	44.76468276977539	58.09231948852539
65	44.69551086425781	58.01019287109375
66	44.655311584472656	57.935970306396484
67	44.576866149902344	57.86140441894531
68	44.501678466796875	57.786468505859375
69	44.4210319519043	57.70870590209961
70	44.348690032958984	57.63420867919922
71	44.31675720214844	57.565834045410156
72	44.28874588012695	57.49644088745117
73	44.239471435546875	57.42990493774414
74	44.14472579956055	57.364463806152344
75	44.20724868774414	57.296329498291016
76	44.117042541503906	57.23616027832031
77	44.053531646728516	57.176055908203125
78	43.9442024230957	57.11643981933594
79	43.91593933105469	57.05622863769531
80	43.88810729980469	57.000213623046875
81	43.85905838012695	56.946353912353516
82	43.84435272216797	56.892704010009766
83	43.800662994384766	56.84517288208008
84	43.73204040527344	56.79274368286133
85	43.717769622802734	56.74586868286133
86	43.7110595703125	56.698238372802734
87	43.664825439453125	56.64542770385742
88	43.62031173706055	56.598777770996094
89	43.58181381225586	56.54886245727539
90	43.52080535888672	56.508872985839844
91	43.546199798583984	56.46566390991211
92	43.58296203613281	56.41777420043945
93	43.44862747192383	56.38131332397461
94	43.40912628173828	56.33837127685547
95	43.324283599853516	56.29538345336914
96	43.32530212402344	56.25240707397461
97	43.27863311767578	56.214927673339844
98	43.17776870727539	56.17491149902344
99	43.30247497558594	56.1334342956543
100	43.2227897644043	56.096683502197266
101	43.12470245361328	56.06016540527344
102	43.18575668334961	56.0222282409668
103	43.12567138671875	55.98692321777344
104	43.06282424926758	55.948341369628906
105	42.996768951416016	55.91341018676758
106	43.01861572265625	55.87751007080078
107	42.95814514160156	55.84028244018555
108	42.91600799560547	55.80668258666992
109	42.91832733154297	55.772220611572266
110	43.00168228149414	55.73662567138672
111	42.85467529296875	55.70210266113281
112	42.78563690185547	55.668251037597656
113	42.93879318237305	55.63913345336914
114	42.85078811645508	55.60643768310547
115	42.815608978271484	55.57534408569336
116	42.774444580078125	55.54278564453125
117	42.68649673461914	55.51092529296875
118	42.683719635009766	55.4793815612793
119	42.640602111816406	55.45455551147461
120	42.579925537109375	55.41897964477539
121	42.66748809814453	55.388328552246094
122	42.58058166503906	55.35646057128906
123	42.556392669677734	55.323184967041016
124	42.5423583984375	55.29542541503906
125	42.56316375732422	55.26227569580078
126	42.58824920654297	55.23828887939453
127	42.42470932006836	55.20652770996094
128	42.56299591064453	55.17782211303711
129	42.45432662963867	55.149627685546875
130	42.41127395629883	55.12222671508789
131	42.33872985839844	55.093875885009766
132	42.47861099243164	55.0638313293457
133	42.40727996826172	55.040740966796875
134	42.288516998291016	55.012657165527344
135	42.36772918701172	54.99102783203125
136	42.30555725097656	54.96774673461914
137	42.20374298095703	54.944679260253906
138	42.26530456542969	54.92087936401367
139	42.27095413208008	54.887508392333984
140	42.28364944458008	54.86308670043945
141	42.14554214477539	54.840476989746094
142	42.14896011352539	54.81790542602539
143	42.090660095214844	54.79109191894531
144	42.105751037597656	54.76137161254883
145	42.05326461791992	54.740379333496094
146	42.032203674316406	54.715274810791016
147	42.01157760620117	54.692291259765625
148	42.059959411621094	54.663272857666016
149	42.08451461791992	54.64171600341797
150	41.89054870605469	54.62141036987305
151	41.93246078491211	54.598724365234375
152	41.95260238647461	54.57585906982422
153	41.974578857421875	54.5523567199707
154	42.017757415771484	54.52457046508789
155	41.78042984008789	54.50217056274414
156	41.934974670410156	54.47943115234375
157	41.89265060424805	54.45392608642578
158	41.73361587524414	54.430580139160156
159	41.94358825683594	54.40802764892578
160	41.72625732421875	54.38937759399414
161	41.75482177734375	54.367610931396484
162	41.78103256225586	54.34421920776367
163	41.791015625	54.322017669677734
164	41.67871856689453	54.30534744262695
165	41.810523986816406	54.282135009765625
166	41.716304779052734	54.26121139526367
167	41.708961486816406	54.242374420166016
168	41.6829948425293	54.21932601928711
169	41.63840866088867	54.19883728027344
170	41.64950180053711	54.17778015136719
171	41.61674118041992	54.1580924987793
172	41.65180969238281	54.13917541503906
173	41.59175491333008	54.114295959472656
174	41.5122184753418	54.09721755981445
175	41.53441619873047	54.080284118652344
176	41.57947540283203	54.06069564819336
177	41.5121955871582	54.043582916259766
178	41.4927978515625	54.022071838378906
179	41.450767517089844	54.00552749633789
180	41.44575119018555	53.98577117919922
181	41.42068099975586	53.96807098388672
182	41.47834396362305	53.9455451965332
183	41.3806037902832	53.92388916015625
184	41.3643913269043	53.91448974609375
185	41.38157653808594	53.89510726928711
186	41.44746017456055	53.87297058105469
187	41.3288688659668	53.85251235961914
188	41.268978118896484	53.8382568359375
189	41.26655197143555	53.82004165649414
190	41.318382263183594	53.799739837646484
191	41.334102630615234	53.78480911254883
192	41.222476959228516	53.76656723022461
193	41.313358306884766	53.74692916870117
194	41.22163772583008	53.72914505004883
195	41.247867584228516	53.716060638427734
196	41.16655349731445	53.69635772705078
197	41.20793151855469	53.68019104003906
198	41.203155517578125	53.66780090332031
199	41.18924331665039	53.6515998840332
200	41.0934944152832	53.63740539550781
201	41.16939926147461	53.61811828613281
202	41.10715103149414	53.599666595458984
203	41.12957763671875	53.58469772338867
204	41.05852127075195	53.56800079345703
205	41.114749908447266	53.556156158447266
206	41.036407470703125	53.54188537597656
207	41.07093811035156	53.52759552001953
208	41.11631393432617	53.50994110107422
209	40.94794845581055	53.49462890625
210	40.968101501464844	53.47684097290039
211	40.865970611572266	53.46376037597656
212	40.96729278564453	53.44941711425781
213	40.95267105102539	53.43149185180664
214	41.098297119140625	53.417335510253906
215	41.03594970703125	53.40426254272461
216	40.88481521606445	53.39118194580078
217	40.8438606262207	53.373470306396484
218	40.893890380859375	53.35601806640625
219	40.93034362792969	53.34474182128906
220	40.737491607666016	53.33049774169922
221	40.858924865722656	53.3184700012207
222	40.82575607299805	53.3044548034668
223	40.799617767333984	53.29130554199219
224	40.797420501708984	53.27732467651367
225	40.78385925292969	53.26812744140625
226	40.7503776550293	53.25277328491211
227	40.78599548339844	53.23814010620117
228	40.798274993896484	53.22258758544922
229	40.791751861572266	53.21038055419922
230	40.78944778442383	53.20161056518555
231	40.670040130615234	53.18703079223633
232	40.72792434692383	53.17389678955078
233	40.69502639770508	53.15623092651367
234	40.70039367675781	53.145572662353516
235	40.678314208984375	53.130306243896484
236	40.633358001708984	53.118125915527344
237	40.60249328613281	53.104732513427734
238	40.56245422363281	53.087059020996094
239	40.58084487915039	53.07989501953125
240	40.64137649536133	53.06573486328125
241	40.58855438232422	53.053070068359375
242	40.5317268371582	53.0418701171875
243	40.5860710144043	53.02934265136719
244	40.61843490600586	53.01286315917969
245	40.53485870361328	53.00470733642578
246	40.53072738647461	52.992637634277344
247	40.51314163208008	52.98098373413086
248	40.461307525634766	52.96712875366211
249	40.485137939453125	52.95649337768555
250	40.43621063232422	52.94329071044922
251	40.51681137084961	52.926795959472656
252	40.439788818359375	52.91920471191406
253	40.38100814819336	52.907291412353516
254	40.409568786621094	52.89803695678711
255	40.41592025756836	52.883663177490234
256	40.44461441040039	52.871185302734375
257	40.40629577636719	52.862876892089844
258	40.3198356628418	52.851646423339844
259	40.380470275878906	52.84164810180664
260	40.35612487792969	52.82817459106445
261	40.30859375	52.81583786010742
262	40.33510971069336	52.80416488647461
263	40.33483123779297	52.7923583984375
264	40.256195068359375	52.78022766113281
265	40.19319152832031	52.77151870727539
266	40.2924919128418	52.76033020019531
267	40.2587890625	52.75074768066406
268	40.126548767089844	52.73909378051758
269	40.167274475097656	52.72709274291992
270	40.27939987182617	52.72095489501953
271	40.1964225769043	52.709617614746094
272	40.151695251464844	52.69782257080078
273	40.23040771484375	52.68427276611328
274	40.128623962402344	52.67610549926758
275	40.23150634765625	52.66575622558594
276	40.133636474609375	52.65216064453125
277	40.09767150878906	52.64345169067383
278	40.110931396484375	52.63121795654297
279	40.131446838378906	52.618709564208984
280	40.03095245361328	52.61082458496094
281	40.032474517822266	52.60029602050781
282	40.20512771606445	52.589168548583984
283	40.10398483276367	52.57962417602539
284	40.020240783691406	52.56725311279297
285	40.05243682861328	52.559635162353516
286	40.01411437988281	52.54946517944336
287	39.95516586303711	52.543670654296875
288	40.023563385009766	52.532230377197266
289	39.972469329833984	52.52162551879883
290	39.93704605102539	52.50982666015625
291	40.015907287597656	52.49836349487305
292	39.88563919067383	52.48870849609375
293	39.966617584228516	52.47508239746094
294	39.806671142578125	52.465309143066406
295	39.963340759277344	52.45650863647461
296	39.89358901977539	52.44448471069336
297	39.93874740600586	52.43733215332031
298	39.887916564941406	52.42591094970703
299	39.84326934814453	52.41511535644531
300	39.80463409423828	52.40568542480469
301	39.77556610107422	52.39889144897461
302	39.81702423095703	52.39068603515625
303	39.85926055908203	52.37712478637695
304	39.74825668334961	52.36905288696289
305	39.7698974609375	52.35948181152344
306	39.76900863647461	52.34733200073242
307	39.73093795776367	52.33791732788086
308	39.77416229248047	52.33127212524414
309	39.59733581542969	52.32326889038086
310	39.71236801147461	52.31385040283203
311	39.69599533081055	52.30427932739258
312	39.66355895996094	52.29381561279297
313	39.724334716796875	52.286231994628906
314	39.68162155151367	52.27791976928711
315	39.67694091796875	52.26935577392578
316	39.73726272583008	52.25975799560547
317	39.676002502441406	52.25181198120117
318	39.670143127441406	52.243629455566406
319	39.696651458740234	52.235347747802734
320	39.58066177368164	52.223594665527344
321	39.519100189208984	52.21743392944336
322	39.56197738647461	52.206993103027344
323	39.5818977355957	52.197994232177734
324	39.449684143066406	52.187496185302734
325	39.5772705078125	52.17941665649414
326	39.60468673706055	52.170501708984375
327	39.41759490966797	52.16389465332031
328	39.58268737792969	52.15397262573242
329	39.53208923339844	52.14529037475586
330	39.537925720214844	52.1389274597168
331	39.58087158203125	52.12873840332031
332	39.487728118896484	52.12022399902344
333	39.52287673950195	52.115272521972656
334	39.391944885253906	52.10512161254883
335	39.47121810913086	52.097232818603516
336	39.44538116455078	52.087886810302734
337	39.44123458862305	52.08014678955078
338	39.35444259643555	52.07389450073242
339	39.36481857299805	52.064247131347656
340	39.36183166503906	52.05819320678711
341	39.35086441040039	52.0500602722168
342	39.37324142456055	52.04045867919922
343	39.299659729003906	52.02809524536133
344	39.30198669433594	52.021583557128906
345	39.31367492675781	52.01583480834961
346	39.290096282958984	52.00849914550781
347	39.27564239501953	52.000091552734375
348	39.21753692626953	51.99161148071289
349	39.27376937866211	51.983299255371094
350	39.28253173828125	51.97745132446289
351	39.20940017700195	51.96830368041992
352	39.19993209838867	51.960689544677734
353	39.25941467285156	51.95463180541992
354	39.27131271362305	51.94601058959961
355	39.19780349731445	51.93697738647461
356	39.11042022705078	51.9328727722168
357	39.23530578613281	51.92231750488281
358	39.14717102050781	51.9156379699707
359	39.17341232299805	51.90495681762695
360	39.1949462890625	51.899776458740234
361	39.09666442871094	51.89374923706055
362	39.093223571777344	51.88571548461914
363	39.20033645629883	51.876739501953125
364	39.12260055541992	51.87089538574219
365	39.05327224731445	51.866127014160156
366	39.09714889526367	51.85841751098633
367	39.055084228515625	51.850975036621094
368	39.11137008666992	51.84336853027344
369	39.135040283203125	51.835391998291016
370	39.072566986083984	51.82759094238281
371	39.049983978271484	51.81947708129883
372	38.998165130615234	51.81498718261719
373	38.95138168334961	51.80740737915039
374	39.005821228027344	51.803688049316406
375	39.05109405517578	51.79466247558594
376	38.96042251586914	51.789302825927734
377	38.898887634277344	51.781394958496094
378	39.03031921386719	51.77566146850586
379	38.83640670776367	51.768341064453125
380	38.897247314453125	51.76338195800781
381	38.922637939453125	51.75654602050781
382	38.86883544921875	51.750633239746094
383	38.901947021484375	51.74494171142578
384	38.88154983520508	51.73790740966797
385	38.85026931762695	51.72940444946289
386	38.881736755371094	51.72580337524414
387	38.86110305786133	51.71923828125
388	38.70036697387695	51.711483001708984
389	38.767581939697266	51.70935821533203
390	38.871734619140625	51.70230484008789
391	38.75895690917969	51.693397521972656
392	38.78596115112305	51.68992233276367
393	38.79830551147461	51.6812744140625
394	38.82314682006836	51.67298126220703
395	38.859703063964844	51.66541290283203
396	38.73503494262695	51.66158676147461
397	38.79703140258789	51.657508850097656
398	38.768070220947266	51.652408599853516
399	38.6589469909668	51.64754104614258
400	38.649864196777344	51.638946533203125
401	38.67959976196289	51.63468551635742
402	38.69840621948242	51.62919998168945
403	38.75750732421875	51.621559143066406
404	38.752071380615234	51.6173210144043
405	38.72536849975586	51.61233139038086
406	38.67228698730469	51.60477066040039
407	38.71733856201172	51.601070404052734
408	38.6778564453125	51.596134185791016
409	38.57530975341797	51.59092712402344
410	38.6336555480957	51.587589263916016
411	38.659812927246094	51.58201599121094
412	38.60579299926758	51.5794563293457
413	38.625247955322266	51.573978424072266
414	38.558773040771484	51.56964111328125
415	38.51460647583008	51.564178466796875
416	38.610015869140625	51.55778503417969
417	38.58768844604492	51.55223846435547
418	38.51060485839844	51.549068450927734
419	38.550724029541016	51.54612350463867
420	38.5122184753418	51.54228210449219
421	38.55908966064453	51.53553009033203
422	38.559024810791016	51.532188415527344
423	38.502593994140625	51.52659606933594
424	38.47049331665039	51.52286911010742
425	38.43446350097656	51.52022933959961
426	38.4621467590332	51.51586151123047
427	38.484256744384766	51.512508392333984
428	38.481563568115234	51.50776672363281
429	38.434146881103516	51.504295349121094
430	38.37715530395508	51.49971008300781
431	38.40975570678711	51.49755096435547
432	38.50562286376953	51.49163818359375
433	38.402732849121094	51.48749542236328
434	38.4383430480957	51.48362350463867
435	38.40032196044922	51.478965759277344
436	38.472782135009766	51.47536087036133
437	38.53912353515625	51.472869873046875
438	38.38557815551758	51.46779251098633
439	38.42164993286133	51.46508026123047
440	38.36799240112305	51.463443756103516
441	38.382476806640625	51.45743179321289
442	38.422332763671875	51.45561599731445
443	38.3470458984375	51.45186996459961
444	38.3206787109375	51.448944091796875
445	38.360633850097656	51.445701599121094
446	38.227657318115234	51.44239044189453
447	38.25674057006836	51.43762969970703
448	38.360633850097656	51.43365478515625
449	38.329219818115234	51.43269348144531
450	38.25321578979492	51.43068313598633
451	38.32414245605469	51.42890548706055
452	38.343772888183594	51.42482376098633
453	38.24277877807617	51.42443084716797
454	38.379112243652344	51.421810150146484
455	38.33806228637695	51.418853759765625
456	38.28622817993164	51.41604232788086
457	38.36658477783203	51.41447067260742
458	38.32502746582031	51.411373138427734
459	38.247711181640625	51.40892028808594
460	38.26349639892578	51.40843200683594
461	38.269012451171875	51.404727935791016
462	38.15943145751953	51.40309524536133
463	38.21224594116211	51.40085220336914
464	38.21846008300781	51.39805603027344
465	38.27112579345703	51.396297454833984
466	38.24251937866211	51.39508819580078
467	38.13417434692383	51.39220428466797
468	38.16375732421875	51.3907470703125
469	38.187801361083984	51.38930892944336
470	38.12215805053711	51.3878173828125
471	38.21965789794922	51.38697052001953
472	38.20344161987305	51.38439178466797
473	38.154781341552734	51.38394546508789
474	38.17206573486328	51.38134765625
475	38.15608596801758	51.38056564331055
476	38.183414459228516	51.37867736816406
477	38.23036575317383	51.378944396972656
478	38.14009475708008	51.37736129760742
479	38.174896240234375	51.376766204833984
480	38.16163635253906	51.37666320800781
481	38.16429901123047	51.3753547668457
482	38.136993408203125	51.37474822998047
483	38.113609313964844	51.37217330932617
484	38.19081497192383	51.37200164794922
485	38.04490661621094	51.37232971191406
486	38.18814468383789	51.37134552001953
487	38.260040283203125	51.37081527709961
488	38.17255401611328	51.369441986083984
489	38.1860237121582	51.36796569824219
490	38.137454986572266	51.36764907836914
491	38.17293930053711	51.36750411987305
492	38.15117263793945	51.3673095703125
493	38.138553619384766	51.36709976196289
494	38.12790298461914	51.36654281616211
495	38.101173400878906	51.36595153808594
496	38.18219757080078	51.36550521850586
497	38.2051887512207	51.36524200439453
498	38.05356979370117	51.36550521850586
499	38.11215591430664	51.365177154541016


==> figs/c127f9c3.tsv <==
epoch	tppl	vppl
20	45.139102935791016	57.23556137084961
21	44.87633514404297	56.78421401977539
22	44.517059326171875	56.36390686035156
23	44.16667556762695	55.99271011352539
24	43.985862731933594	55.63979721069336
25	43.66127014160156	55.301246643066406
26	43.416778564453125	55.001522064208984
27	43.19307327270508	54.71394729614258
28	42.94096374511719	54.44621276855469
29	42.701412200927734	54.209957122802734
30	42.5065803527832	53.96995544433594
31	42.4466667175293	53.750518798828125
32	42.19193649291992	53.54020309448242
33	42.05847930908203	53.34661102294922
34	41.982521057128906	53.14897537231445
35	41.711204528808594	52.96934509277344
36	41.618690490722656	52.794456481933594
37	41.50705337524414	52.639339447021484
38	41.42124938964844	52.480342864990234
39	41.24142837524414	52.32552719116211
40	41.068939208984375	52.187583923339844
41	41.08689880371094	52.04469299316406
42	40.80195236206055	51.91466522216797
43	40.794227600097656	51.78327941894531
44	40.681785583496094	51.660972595214844
45	40.59550857543945	51.538795471191406
46	40.45334243774414	51.42646408081055
47	40.255943298339844	51.30752944946289
48	40.35162353515625	51.208316802978516
49	40.276771545410156	51.09893035888672
50	40.17234420776367	50.98899459838867
51	40.044124603271484	50.89642333984375
52	39.978145599365234	50.79912567138672
53	39.944419860839844	50.709312438964844
54	39.89181137084961	50.64592742919922
55	39.71128845214844	50.535980224609375
56	39.68534851074219	50.443885803222656
57	39.65384292602539	50.361846923828125
58	39.57239532470703	50.27541732788086
59	39.451961517333984	50.21272277832031
60	39.55789566040039	50.125770568847656
61	39.34989929199219	50.046085357666016
62	39.29177474975586	49.97726821899414
63	39.25029754638672	49.909324645996094
64	39.113460540771484	49.841217041015625
65	39.15898513793945	49.78289031982422
66	39.09595489501953	49.728092193603516
67	39.0560302734375	49.651039123535156
68	39.08157730102539	49.58089065551758
69	38.93278121948242	49.518367767333984
70	38.87896728515625	49.45999526977539
71	38.91654968261719	49.40190124511719
72	38.72660446166992	49.34661865234375
73	38.79368591308594	49.294795989990234
74	38.69929122924805	49.22947311401367
75	38.64181137084961	49.177886962890625
76	38.65998458862305	49.12297821044922
77	38.578128814697266	49.062034606933594
78	38.627750396728516	49.0139045715332
79	38.54029846191406	48.957244873046875
80	38.54594802856445	48.91316223144531
81	38.44758987426758	48.86557388305664
82	38.42955780029297	48.815887451171875
83	38.44673538208008	48.75791931152344
84	38.3280143737793	48.73048400878906
85	38.20998001098633	48.673343658447266
86	38.208763122558594	48.62794876098633
87	38.224342346191406	48.580745697021484
88	38.265628814697266	48.54288864135742
89	38.12543869018555	48.4950065612793
90	38.16812515258789	48.45545959472656
91	37.999149322509766	48.407989501953125
92	38.01829147338867	48.374874114990234
93	38.06563186645508	48.33164978027344
94	37.9787483215332	48.29027557373047
95	37.954734802246094	48.257320404052734
96	37.961856842041016	48.21487808227539
97	37.885955810546875	48.17481994628906
98	37.83433532714844	48.140079498291016
99	37.86782455444336	48.1060905456543
100	37.818843841552734	48.06673812866211
101	37.72613525390625	48.02635192871094
102	37.69532775878906	47.98637008666992
103	37.70902633666992	47.961891174316406
104	37.714725494384766	47.92286682128906
105	37.63676452636719	47.883731842041016
106	37.62021255493164	47.85334777832031
107	37.5011100769043	47.81687927246094
108	37.599857330322266	47.79195785522461
109	37.5377082824707	47.75768280029297
110	37.510066986083984	47.72832107543945
111	37.5196647644043	47.688846588134766
112	37.502952575683594	47.658260345458984
113	37.42670822143555	47.63473129272461
114	37.430213928222656	47.59902572631836
115	37.34318923950195	47.572261810302734
116	37.35319519042969	47.547298431396484
117	37.28427505493164	47.51397705078125
118	37.257781982421875	47.48817825317383
119	37.256996154785156	47.45585250854492
120	37.226890563964844	47.42995071411133
121	37.27824401855469	47.397621154785156
122	37.17476272583008	47.37046813964844
123	37.21922302246094	47.35319137573242
124	37.15522766113281	47.33072280883789
125	37.240928649902344	47.29762268066406
126	37.05763626098633	47.26032638549805
127	37.09199142456055	47.246429443359375
128	37.047611236572266	47.21170425415039
129	37.0900764465332	47.18446350097656
130	37.075321197509766	47.1558837890625
131	37.03986358642578	47.14136505126953
132	36.95638656616211	47.109710693359375
133	36.89740753173828	47.08663558959961
134	36.92646789550781	47.06697463989258
135	36.93223190307617	47.036895751953125
136	36.94590377807617	47.01573181152344
137	36.935829162597656	46.997093200683594
138	36.82567596435547	46.96080017089844
139	36.80671691894531	46.95025634765625
140	36.80343246459961	46.9330940246582
141	36.785926818847656	46.89612579345703
142	36.75831604003906	46.87868118286133
143	36.716209411621094	46.85981750488281
144	36.76306915283203	46.8426513671875
145	36.68935012817383	46.824066162109375
146	36.67341232299805	46.792091369628906
147	36.69047546386719	46.767669677734375
148	36.69233703613281	46.74802780151367
149	36.643463134765625	46.7252311706543
150	36.71359634399414	46.69973373413086
151	36.62213134765625	46.68105697631836
152	36.56804275512695	46.665977478027344
153	36.50954055786133	46.647945404052734
154	36.59104537963867	46.6225700378418
155	36.54804229736328	46.600608825683594
156	36.44622802734375	46.58262634277344
157	36.4547004699707	46.5521354675293
158	36.5297966003418	46.535919189453125
159	36.490699768066406	46.51691818237305
160	36.423858642578125	46.5032844543457
161	36.4896240234375	46.4869270324707
162	36.32978057861328	46.46812438964844
163	36.3414306640625	46.446617126464844
164	36.413516998291016	46.427860260009766
165	36.387386322021484	46.414432525634766
166	36.410823822021484	46.39484405517578
167	36.31097412109375	46.370445251464844
168	36.36842346191406	46.36608123779297
169	36.36582946777344	46.3336067199707
170	36.28628921508789	46.316246032714844
171	36.25064468383789	46.30046844482422
172	36.27526092529297	46.283050537109375
173	36.18292236328125	46.270530700683594
174	36.1800651550293	46.245445251464844
175	36.26792907714844	46.23722457885742
176	36.095314025878906	46.2122802734375
177	36.145362854003906	46.19498062133789
178	36.17390441894531	46.17483901977539
179	36.13495635986328	46.161190032958984
180	36.07197570800781	46.14413070678711
181	36.122779846191406	46.13083267211914
182	36.02271270751953	46.11003494262695
183	36.0062255859375	46.09247970581055
184	36.101593017578125	46.0789909362793
185	36.01927185058594	46.06879425048828
186	36.05656433105469	46.050621032714844
187	36.093074798583984	46.0260009765625
188	35.90913391113281	46.02243423461914
189	36.006256103515625	45.993289947509766
190	35.927947998046875	45.98283004760742
191	36.019710540771484	45.966835021972656
192	35.856224060058594	45.952301025390625
193	35.898643493652344	45.933685302734375
194	35.86542892456055	45.92364501953125
195	35.84766387939453	45.906707763671875
196	35.890953063964844	45.88987350463867
197	35.87321472167969	45.8731575012207
198	35.86760711669922	45.8643684387207
199	35.81785583496094	45.84437561035156
200	35.80549621582031	45.82647705078125
201	35.925716400146484	45.8129997253418
202	35.737571716308594	45.80404281616211
203	35.867462158203125	45.78778076171875
204	35.73490905761719	45.77579879760742
205	35.79882049560547	45.756587982177734
206	35.74403762817383	45.73759078979492
207	35.7294921875	45.719730377197266
208	35.65753936767578	45.714778900146484
209	35.691200256347656	45.698062896728516
210	35.73200225830078	45.700531005859375
211	35.68165969848633	45.676902770996094
212	35.647029876708984	45.66046142578125
213	35.69974136352539	45.65132141113281
214	35.666507720947266	45.63207244873047
215	35.66331481933594	45.61759567260742
216	35.620880126953125	45.60002899169922
217	35.64399719238281	45.5877685546875
218	35.60573959350586	45.5709114074707
219	35.52033996582031	45.561546325683594
220	35.51350784301758	45.5560417175293
221	35.51832962036133	45.530540466308594
222	35.451210021972656	45.52104568481445
223	35.51567077636719	45.50926208496094
224	35.428565979003906	45.49434280395508
225	35.423526763916016	45.478450775146484
226	35.584442138671875	45.490150451660156
227	35.51594924926758	45.45399475097656
228	35.520565032958984	45.43638610839844
229	35.420413970947266	45.429664611816406
230	35.292579650878906	45.41754913330078
231	35.385345458984375	45.401885986328125
232	35.405616760253906	45.396610260009766
233	35.31352233886719	45.37710189819336
234	35.29888916015625	45.36490249633789
235	35.33327102661133	45.350040435791016
236	35.30839157104492	45.330806732177734
237	35.300987243652344	45.32176971435547
238	35.28184509277344	45.3070182800293
239	35.295623779296875	45.31180191040039
240	35.378211975097656	45.28667068481445
241	35.22307586669922	45.27613067626953
242	35.18989562988281	45.257896423339844
243	35.197776794433594	45.24966812133789
244	35.23168182373047	45.237159729003906
245	35.17060470581055	45.22748947143555
246	35.244529724121094	45.21370315551758
247	35.11826705932617	45.19976043701172
248	35.0594367980957	45.185768127441406
249	35.10570526123047	45.17272186279297
250	35.12226104736328	45.15884780883789
251	35.11039733886719	45.15085220336914
252	35.11018753051758	45.1369743347168
253	35.12709426879883	45.12400817871094
254	35.05617141723633	45.109710693359375
255	35.105350494384766	45.10503005981445
256	35.01103591918945	45.092769622802734
257	35.154335021972656	45.0902214050293
258	35.00017547607422	45.07268142700195
259	35.01529312133789	45.05973434448242
260	35.01436233520508	45.051170349121094
261	34.9616813659668	45.038265228271484
262	34.91809844970703	45.02383041381836
263	34.94224548339844	45.00999450683594
264	34.98891830444336	45.00019073486328
265	34.890892028808594	44.99067306518555
266	34.88454055786133	44.977657318115234
267	34.93320846557617	44.96564865112305
268	34.935245513916016	44.952049255371094
269	34.931758880615234	44.94007110595703
270	34.97956848144531	44.93926239013672
271	34.8575325012207	44.92869567871094
272	34.878475189208984	44.912872314453125
273	34.84147644042969	44.904544830322266
274	34.83317184448242	44.88889694213867
275	34.72545623779297	44.876129150390625
276	34.84546661376953	44.873443603515625
277	34.79336166381836	44.863285064697266
278	34.80816650390625	44.85000228881836
279	34.807491302490234	44.83548355102539
280	34.73985290527344	44.831783294677734
281	34.66427993774414	44.815269470214844
282	34.65620803833008	44.80412673950195
283	34.62406539916992	44.794795989990234
284	34.67413330078125	44.787086486816406
285	34.6967887878418	44.7747917175293
286	34.67143249511719	44.76310729980469
287	34.588226318359375	44.754825592041016
288	34.648433685302734	44.73751449584961
289	34.56509780883789	44.727996826171875
290	34.62269592285156	44.71792221069336
291	34.641319274902344	44.70612335205078
292	34.58848190307617	44.69685363769531
293	34.51475143432617	44.69111251831055
294	34.497596740722656	44.67768859863281
295	34.561241149902344	44.669925689697266
296	34.510902404785156	44.657718658447266
297	34.56714630126953	44.65288162231445
298	34.50962448120117	44.64019012451172
299	34.56312942504883	44.62722396850586
300	34.4912223815918	44.617679595947266
301	34.43040466308594	44.60725402832031
302	34.41027069091797	44.59619903564453
303	34.51429748535156	44.58817672729492
304	34.412322998046875	44.5783805847168
305	34.424583435058594	44.5662841796875
306	34.40213394165039	44.55739212036133
307	34.461631774902344	44.5485954284668
308	34.44856262207031	44.5413818359375
309	34.34777069091797	44.53230667114258
310	34.347293853759766	44.517723083496094
311	34.2741813659668	44.51388168334961
312	34.316795349121094	44.5028190612793
313	34.30839920043945	44.49433517456055
314	34.313148498535156	44.483848571777344
315	34.29486083984375	44.46833038330078
316	34.34165573120117	44.464298248291016
317	34.29801559448242	44.459144592285156
318	34.22950744628906	44.447261810302734
319	34.179866790771484	44.439064025878906
320	34.26179122924805	44.43047332763672
321	34.22577667236328	44.4206657409668
322	34.21721649169922	44.41073226928711
323	34.17530059814453	44.40129089355469
324	34.175724029541016	44.39025115966797
325	34.10794448852539	44.381996154785156
326	34.184940338134766	44.369720458984375
327	34.120521545410156	44.365081787109375
328	34.163936614990234	44.355926513671875
329	34.06853103637695	44.346527099609375
330	34.047508239746094	44.33826446533203
331	34.073097229003906	44.32959747314453
332	34.04990005493164	44.32065963745117
333	33.96417999267578	44.31257629394531
334	33.96986389160156	44.306575775146484
335	33.96215057373047	44.294776916503906
336	33.98257827758789	44.28932571411133
337	33.98880386352539	44.27949142456055
338	33.990928649902344	44.26911926269531
339	33.99626922607422	44.25569152832031
340	33.97311019897461	44.248497009277344
341	33.88422775268555	44.24237060546875
342	33.96290969848633	44.23334884643555
343	33.88507843017578	44.223594665527344
344	33.90509796142578	44.2132453918457
345	33.94050216674805	44.204246520996094
346	33.947288513183594	44.201332092285156
347	33.8469352722168	44.18940734863281
348	33.83882141113281	44.17989730834961
349	33.8826789855957	44.17088317871094
350	33.850345611572266	44.16244125366211
351	33.84614562988281	44.154563903808594
352	33.79585647583008	44.148773193359375
353	33.77042007446289	44.13783645629883
354	33.74787521362305	44.13020706176758
355	33.821632385253906	44.12138366699219
356	33.798118591308594	44.11655044555664
357	33.75599670410156	44.10874938964844
358	33.672054290771484	44.100215911865234
359	33.71072769165039	44.0951042175293
360	33.67487335205078	44.08466720581055
361	33.73210525512695	44.07754135131836
362	33.67866134643555	44.07122039794922
363	33.58060073852539	44.06241226196289
364	33.56327819824219	44.053401947021484
365	33.55879211425781	44.045745849609375
366	33.64653778076172	44.035980224609375
367	33.608787536621094	44.03035354614258
368	33.57273864746094	44.022705078125
369	33.54552459716797	44.016475677490234
370	33.54823684692383	44.00907897949219
371	33.582008361816406	43.99803924560547
372	33.55801773071289	43.993560791015625
373	33.56537628173828	43.985294342041016
374	33.566593170166016	43.97740173339844
375	33.42123031616211	43.972877502441406
376	33.5279541015625	43.96388626098633
377	33.479881286621094	43.95528030395508
378	33.42167663574219	43.94691848754883
379	33.49335479736328	43.941932678222656
380	33.449974060058594	43.933502197265625
381	33.46283721923828	43.92393112182617
382	33.43861389160156	43.91936111450195
383	33.51905059814453	43.912994384765625
384	33.42778778076172	43.90471649169922
385	33.41139602661133	43.899208068847656
386	33.318050384521484	43.89146041870117
387	33.30992126464844	43.88607406616211
388	33.399742126464844	43.87629318237305
389	33.41032409667969	43.87153625488281
390	33.35668182373047	43.86537170410156
391	33.31650924682617	43.85773468017578
392	33.28560256958008	43.852996826171875
393	33.32908248901367	43.846527099609375
394	33.224063873291016	43.83850860595703
395	33.359214782714844	43.83354568481445
396	33.24334716796875	43.826419830322266
397	33.28189468383789	43.81711959838867
398	33.22146987915039	43.813358306884766
399	33.22502899169922	43.805625915527344
400	33.16262435913086	43.80188751220703
401	33.242088317871094	43.79729080200195
402	33.15461730957031	43.78977584838867
403	33.16775131225586	43.78399658203125
404	33.09889221191406	43.77412414550781
405	33.163108825683594	43.76847457885742
406	33.138328552246094	43.76133728027344
407	33.11003112792969	43.758392333984375
408	33.19898986816406	43.75270080566406
409	33.154476165771484	43.74588394165039
410	33.10797882080078	43.74020004272461
411	33.00988006591797	43.73389434814453
412	33.14736557006836	43.7310676574707
413	33.087711334228516	43.72673416137695
414	33.087032318115234	43.719661712646484
415	33.099239349365234	43.713348388671875
416	33.053951263427734	43.71040344238281
417	33.04536056518555	43.704498291015625
418	32.96554183959961	43.69795608520508
419	33.00727462768555	43.692752838134766
420	32.98822784423828	43.688140869140625
421	33.02005386352539	43.68309020996094
422	32.98881149291992	43.67745590209961
423	32.94383239746094	43.67131805419922
424	32.978633880615234	43.666908264160156
425	32.93983459472656	43.659732818603516
426	32.975738525390625	43.65537643432617
427	32.94999313354492	43.65204620361328
428	32.97584915161133	43.648284912109375
429	32.87510299682617	43.64191818237305
430	32.94094467163086	43.6362419128418
431	32.888816833496094	43.6346549987793
432	32.89402389526367	43.631629943847656
433	32.92713165283203	43.62567138671875
434	32.96466827392578	43.620845794677734
435	32.910701751708984	43.6173095703125
436	32.86318588256836	43.614322662353516
437	32.88323974609375	43.610267639160156
438	32.81619644165039	43.60523223876953
439	32.87798309326172	43.602745056152344
440	32.82432174682617	43.59672546386719
441	32.86378860473633	43.594329833984375
442	32.8393669128418	43.59052276611328
443	32.86681365966797	43.587677001953125
444	32.75297164916992	43.5827522277832
445	32.85296630859375	43.58057403564453
446	32.78827667236328	43.57587814331055
447	32.79072189331055	43.5720329284668
448	32.758235931396484	43.568580627441406
449	32.75015640258789	43.56437301635742
450	32.80403137207031	43.56108093261719
451	32.77408218383789	43.56215286254883
452	32.81208419799805	43.555931091308594
453	32.75199890136719	43.55160903930664
454	32.769439697265625	43.550453186035156
455	32.70342254638672	43.54642105102539
456	32.660030364990234	43.54357147216797
457	32.730777740478516	43.541019439697266
458	32.639102935791016	43.539390563964844
459	32.704185485839844	43.53667068481445
460	32.73584747314453	43.53515625
461	32.67208480834961	43.53300094604492
462	32.7066764831543	43.52704620361328
463	32.62505340576172	43.52336120605469
464	32.63193893432617	43.52125930786133
465	32.60875701904297	43.520179748535156
466	32.709259033203125	43.51857376098633
467	32.65011978149414	43.51463317871094
468	32.657527923583984	43.51359558105469
469	32.65542984008789	43.510318756103516
470	32.67242431640625	43.50876235961914
471	32.62135696411133	43.50834655761719
472	32.63378143310547	43.507225036621094
473	32.67113494873047	43.50407028198242
474	32.643680572509766	43.501731872558594
475	32.58460235595703	43.50096130371094
476	32.70124435424805	43.499691009521484
477	32.6416130065918	43.497318267822266
478	32.64101028442383	43.49683380126953
479	32.63836669921875	43.49502944946289
480	32.59340286254883	43.49430847167969
481	32.58169937133789	43.49182891845703
482	32.62162780761719	43.49119567871094
483	32.575199127197266	43.4900016784668
484	32.66202163696289	43.48769760131836
485	32.5809326171875	43.487815856933594
486	32.639007568359375	43.486793518066406
487	32.561038970947266	43.485130310058594
488	32.6624641418457	43.483890533447266
489	32.60850524902344	43.483219146728516
490	32.58797836303711	43.48316955566406
491	32.56528854370117	43.482505798339844
492	32.5332145690918	43.48249816894531
493	32.60752487182617	43.4811897277832
494	32.65262222290039	43.48148727416992
495	32.510189056396484	43.481292724609375
496	32.568241119384766	43.480491638183594
497	32.52090072631836	43.48036575317383
498	32.69416427612305	43.48063659667969
499	32.618858337402344	43.48030471801758

